A Forest Mixture Bound for Block-Free Parallel Inference

Coordinate ascent variational inference is an important algorithm for inference in probabilistic models, but it is slow because it updates only a single variable at a time. Block coordinate methods perform inference faster by updating blocks of variables in parallel. However, the speed and stability of these algorithms depends on how the variables are partitioned into blocks. In this paper, we give a stable parallel algorithm for inference in deep exponential families that doesn't require the variables to be partitioned into blocks. We achieve this by lower bounding the ELBO by a new objective we call the forest mixture bound (FM bound) that separates the inference problem for variables within a hidden layer. We apply this to the simple case when all random variables are Gaussian and show empirically that the algorithm converges faster for models that are inherently more forest-like.

==> data/block_free.dat <==
1 -83.773772
2 -48.350542
3 -35.387114
4 -28.680635
5 -24.327808
6 -21.202728
7 -18.848786
8 -17.017226
9 -15.555474
10 -14.364325
11 -13.376681
12 -12.545699
13 -11.837777
14 -11.228223
15 -10.698505
16 -10.234449
17 -9.825035
18 -9.461561
19 -9.137071
20 -8.845931
21 -8.583533
22 -8.346069
23 -8.130364
24 -7.933750
25 -7.753966
26 -7.589088
27 -7.437463
28 -7.297666
29 -7.168462
30 -7.048774
31 -6.937660
32 -6.834294
33 -6.737946
34 -6.647972
35 -6.563797
36 -6.484914
37 -6.410867
38 -6.341250
39 -6.275697
40 -6.213880
41 -6.155504
42 -6.100302
43 -6.048033
44 -5.998477
45 -5.951437
46 -5.906731
47 -5.864195
48 -5.823679
49 -5.785045
50 -5.748169
51 -5.712934
52 -5.679235
53 -5.646975
54 -5.616065
55 -5.586422
56 -5.557970
57 -5.530639
58 -5.504364
59 -5.479084
60 -5.454744
61 -5.431291
62 -5.408678
63 -5.386859
64 -5.365794
65 -5.345442
66 -5.325768
67 -5.306737
68 -5.288318
69 -5.270481
70 -5.253198
71 -5.236443
72 -5.220191
73 -5.204419
74 -5.189106
75 -5.174230
76 -5.159774
77 -5.145718
78 -5.132046
79 -5.118740
80 -5.105787
81 -5.093172
82 -5.080880
83 -5.068899
84 -5.057217
85 -5.045822
86 -5.034702
87 -5.023848
88 -5.013249
89 -5.002897
90 -4.992781
91 -4.982894
92 -4.973226
93 -4.963771
94 -4.954521
95 -4.945469
96 -4.936608
97 -4.927931
98 -4.919433
99 -4.911107
100 -4.902948
101 -4.894950
102 -4.887109
103 -4.879419
104 -4.871875
105 -4.864474
106 -4.857210
107 -4.850079
108 -4.843078
109 -4.836203
110 -4.829449
111 -4.822814
112 -4.816294
113 -4.809885
114 -4.803585
115 -4.797390
116 -4.791297
117 -4.785304
118 -4.779408
119 -4.773606
120 -4.767896
121 -4.762276
122 -4.756742
123 -4.751293
124 -4.745927
125 -4.740641
126 -4.735433
127 -4.730302
128 -4.725245
129 -4.720261
130 -4.715348
131 -4.710504
132 -4.705728
133 -4.701017
134 -4.696371
135 -4.691788
136 -4.687266
137 -4.682804
138 -4.678401
139 -4.674055
140 -4.669765
141 -4.665529
142 -4.661348
143 -4.657219
144 -4.653141
145 -4.649113
146 -4.645134
147 -4.641203
148 -4.637320
149 -4.633482
150 -4.629689
151 -4.625941
152 -4.622236
153 -4.618573
154 -4.614952
155 -4.611372
156 -4.607832
157 -4.604331
158 -4.600868
159 -4.597443
160 -4.594055
161 -4.590703
162 -4.587387
163 -4.584105
164 -4.580858
165 -4.577645
166 -4.574465
167 -4.571317
168 -4.568200
169 -4.565116
170 -4.562061
171 -4.559037
172 -4.556043
173 -4.553078
174 -4.550142
175 -4.547233
176 -4.544353
177 -4.541499
178 -4.538673
179 -4.535872
180 -4.533098
181 -4.530349
182 -4.527625
183 -4.524926
184 -4.522251
185 -4.519600
186 -4.516972
187 -4.514368
188 -4.511786
189 -4.509226
190 -4.506689
191 -4.504174
192 -4.501680
193 -4.499206
194 -4.496754
195 -4.494322
196 -4.491911
197 -4.489519
198 -4.487146
199 -4.484794


==> data/blocks1.dat <==
1 -83.745036
2 -83.696925
3 -83.491567
4 -81.844338
5 -81.898250
6 -81.008977
7 -81.026426
8 -80.942640
9 -80.865040
10 -80.541259
11 -80.539886
12 -80.542604
13 -80.523125
14 -80.523128
15 -80.536637
16 -80.455170
17 -80.452680
18 -80.215490
19 -80.019213
20 -79.801017
21 -79.538246
22 -78.522764
23 -76.904934
24 -76.905071
25 -76.903430
26 -76.904264
27 -76.879689
28 -76.818896
29 -76.817635
30 -76.761168
31 -76.864191
32 -75.239567
33 -75.239087
34 -75.239087
35 -75.240891
36 -75.235478
37 -75.235482
38 -75.237513
39 -75.158898
40 -75.160453
41 -75.280765
42 -72.781242
43 -72.778027
44 -72.775020
45 -72.623015
46 -72.625142
47 -72.592397
48 -72.582232
49 -72.582970
50 -72.584250
51 -72.338687
52 -72.230642
53 -72.231476
54 -72.224518
55 -72.259023
56 -71.434826
57 -71.435152
58 -71.426359
59 -71.427807
60 -71.512284
61 -68.085960
62 -62.617349
63 -61.772035
64 -61.584567
65 -61.488613
66 -61.488642
67 -61.487777
68 -61.487724
69 -61.487696
70 -61.487708
71 -61.489939
72 -61.394682
73 -61.382235
74 -61.361557
75 -61.084572
76 -61.013528
77 -61.012783
78 -61.012792
79 -61.043668
80 -60.514494
81 -60.513276
82 -60.520336
83 -60.553281
84 -60.157874
85 -60.156377
86 -60.156375
87 -60.156465
88 -60.318371
89 -58.708185
90 -58.338036
91 -58.302418
92 -58.234677
93 -56.249744
94 -56.022824
95 -56.174767
96 -54.498003
97 -53.463448
98 -53.469751
99 -53.230315
100 -53.230529
101 -53.412640
102 -49.725030
103 -49.677151
104 -49.647028
105 -49.647028
106 -49.647970
107 -49.634781
108 -49.634959
109 -49.634484
110 -49.627018
111 -49.624289
112 -49.623563
113 -49.622038
114 -49.625049
115 -49.605851
116 -49.608631
117 -49.543328
118 -49.516764
119 -49.468765
120 -49.468568
121 -49.468581
122 -49.469604
123 -49.430523
124 -49.428277
125 -49.428218
126 -49.436675
127 -49.213437
128 -49.223631
129 -49.082199
130 -49.150411
131 -48.008172
132 -48.000991
133 -47.969778
134 -47.968815
135 -47.956648
136 -47.952906
137 -47.941248
138 -47.941227
139 -47.942036
140 -47.941395
141 -47.939492
142 -47.941046
143 -47.920611
144 -47.917227
145 -47.804383
146 -47.432448
147 -47.432403
148 -47.432214
149 -47.432004
150 -47.427271
151 -47.427209
152 -47.427284
153 -47.423750
154 -47.432241
155 -47.422696
156 -47.420990
157 -47.425041
158 -47.342066
159 -47.156559
160 -47.156607
161 -47.153093
162 -47.152800
163 -47.175140
164 -46.862525
165 -46.856136
166 -46.856667
167 -46.845069
168 -46.840312
169 -46.474522
170 -46.482670
171 -46.262847
172 -46.263204
173 -46.245198
174 -46.244386
175 -46.245276
176 -46.244640
177 -46.199881
178 -46.202807
179 -46.127779
180 -46.113279
181 -46.107217
182 -46.114230
183 -45.921831
184 -45.921789
185 -45.956198
186 -45.469266
187 -45.425651
188 -45.325641
189 -45.325565
190 -45.318698
191 -45.324489
192 -45.326695
193 -45.286751
194 -45.286478
195 -45.285747
196 -45.285176
197 -45.300005
198 -45.225885
199 -45.228441


==> data/blocks16.dat <==
1 -80.455170
2 -75.239567
3 -72.582232
4 -61.584567
5 -60.514494
6 -54.498003
7 -49.623563
8 -49.223631
9 -47.917227
10 -47.156607
11 -46.244640
12 -45.326695
13 -45.177112
14 -44.773281
15 -40.615132
16 -39.674275
17 -39.512012
18 -38.997072
19 -37.567369
20 -35.826112
21 -35.362215
22 -34.380741
23 -33.844479
24 -33.375044
25 -32.856712
26 -32.619400
27 -32.353762
28 -32.187875
29 -31.905746
30 -31.632036
31 -31.650906
32 -30.256220
33 -29.857140
34 -29.513349
35 -29.330293
36 -29.045911
37 -28.325738
38 -28.167700
39 -27.703606
40 -26.799601
41 -26.677041
42 -26.611867
43 -25.896626
44 -25.805993
45 -25.547916
46 -25.421420
47 -25.349363
48 -25.090822
49 -24.818049
50 -24.460952
51 -24.359027
52 -24.055639
53 -23.951082
54 -23.876867
55 -23.767479
56 -23.701532
57 -23.550670
58 -22.756401
59 -22.602140
60 -22.571043
61 -22.301983
62 -21.876912
63 -21.754479
64 -21.508554
65 -21.388926
66 -21.287328
67 -21.038735
68 -20.876538
69 -20.823719
70 -20.637255
71 -20.538137
72 -20.387082
73 -20.117703
74 -19.923020
75 -19.765667
76 -19.662137
77 -19.467415
78 -19.327105
79 -19.208892
80 -19.110744
81 -19.069263
82 -19.014890
83 -18.992039
84 -18.902091
85 -18.832499
86 -18.782468
87 -18.778316
88 -18.757221
89 -18.597494
90 -18.540067
91 -18.326912
92 -18.295838
93 -18.266800
94 -18.255896
95 -18.181699
96 -18.121067
97 -18.051283
98 -17.994370
99 -17.932754
100 -17.837849
101 -17.736983
102 -17.621428
103 -17.582420
104 -17.561449
105 -17.521417
106 -17.442137
107 -17.378511
108 -17.307232
109 -17.163822
110 -17.039229
111 -17.018547
112 -16.897277
113 -16.817066
114 -16.797818
115 -16.748712
116 -16.673186
117 -16.646711
118 -16.600195
119 -16.556294
120 -16.460539
121 -16.398035
122 -16.317525
123 -16.100789
124 -15.924054
125 -15.869189
126 -15.825428
127 -15.810540
128 -15.790925
129 -15.576078
130 -15.473113
131 -15.406347
132 -15.102448
133 -14.918570
134 -14.853759
135 -14.841827
136 -14.825874
137 -14.735773
138 -14.734770
139 -14.653712
140 -14.634989
141 -14.610804
142 -14.579884
143 -14.468348
144 -14.390003
145 -14.300304
146 -14.238745
147 -14.225675
148 -13.871960
149 -13.835666
150 -13.812183
151 -13.766145
152 -13.644279
153 -13.631854
154 -13.521945
155 -13.455757
156 -13.386327
157 -13.318396
158 -13.295556
159 -13.256906
160 -13.245783
161 -13.008901
162 -12.837506
163 -12.743353
164 -12.603781
165 -12.598199
166 -12.560560
167 -12.504115
168 -12.490205
169 -12.468956
170 -12.460345
171 -12.433821
172 -12.268633
173 -12.250220
174 -12.152835
175 -12.126023
176 -12.093606
177 -12.076744
178 -11.967574
179 -11.965418
180 -11.928961
181 -11.856756
182 -11.747678
183 -11.733285
184 -11.708312
185 -11.624365
186 -11.526914
187 -11.481989
188 -11.476347
189 -11.447953
190 -11.441424
191 -11.440064
192 -11.407989
193 -11.403983
194 -11.394517
195 -11.315689
196 -11.305924
197 -11.293419
198 -11.286173
199 -11.238905


==> data/blocks4.dat <==
1 -81.844338
2 -80.942640
3 -80.542604
4 -80.455170
5 -79.801017
6 -76.905071
7 -76.818896
8 -75.239567
9 -75.235478
10 -75.160453
11 -72.775020
12 -72.582232
13 -72.230642
14 -71.434826
15 -71.512284
16 -61.584567
17 -61.487724
18 -61.394682
19 -61.013528
20 -60.514494
21 -60.157874
22 -60.318371
23 -58.234677
24 -54.498003
25 -53.230529
26 -49.647028
27 -49.634959
28 -49.623563
29 -49.608631
30 -49.468568
31 -49.428277
32 -49.223631
33 -48.000991
34 -47.952906
35 -47.941395
36 -47.917227
37 -47.432214
38 -47.427284
39 -47.420990
40 -47.156607
41 -46.862525
42 -46.840312
43 -46.263204
44 -46.244640
45 -46.113279
46 -45.921789
47 -45.325641
48 -45.326695
49 -45.285176
50 -45.210314
51 -45.173155
52 -45.177112
53 -44.969676
54 -44.897447
55 -44.891790
56 -44.773281
57 -44.694898
58 -44.714593
59 -40.629602
60 -40.615132
61 -40.614416
62 -40.403670
63 -39.930595
64 -39.674275
65 -39.605170
66 -39.532005
67 -39.517208
68 -39.512012
69 -39.504503
70 -39.504399
71 -39.019268
72 -38.997072
73 -38.976737
74 -38.983157
75 -37.776912
76 -37.567369
77 -37.478219
78 -37.445141
79 -37.589221
80 -35.826112
81 -35.820714
82 -35.732869
83 -35.700063
84 -35.362215
85 -35.332885
86 -35.013159
87 -34.424363
88 -34.380741
89 -34.323577
90 -34.281259
91 -34.019346
92 -33.844479
93 -33.410639
94 -33.396547
95 -33.380280
96 -33.375044
97 -33.297603
98 -32.997110
99 -32.895671
100 -32.856712
101 -32.796464
102 -32.647966
103 -32.645672
104 -32.619400
105 -32.607940
106 -32.589940
107 -32.453764
108 -32.353762
109 -32.291665
110 -32.278479
111 -32.254084
112 -32.187875
113 -32.181332
114 -32.135002
115 -32.166936
116 -31.905746
117 -31.907023
118 -31.706442
119 -31.693414
120 -31.632036
121 -31.641450
122 -31.539505
123 -31.344793
124 -31.650906
125 -30.364530
126 -30.272942
127 -30.260343
128 -30.256220
129 -30.237665
130 -29.867305
131 -29.864160
132 -29.857140
133 -29.821202
134 -29.552461
135 -29.539555
136 -29.513349
137 -29.441422
138 -29.425564
139 -29.406007
140 -29.330293
141 -29.323422
142 -29.127498
143 -29.069507
144 -29.045911
145 -28.383188
146 -28.333545
147 -28.327828
148 -28.325738
149 -28.325005
150 -28.169472
151 -28.168517
152 -28.167700
153 -28.159857
154 -28.021132
155 -27.711157
156 -27.703606
157 -27.663735
158 -27.652568
159 -27.628032
160 -26.799601
161 -26.797571
162 -26.774527
163 -26.688135
164 -26.677041
165 -26.644477
166 -26.643321
167 -26.611783
168 -26.611867
169 -26.609276
170 -26.531594
171 -26.115674
172 -25.896626
173 -25.882412
174 -25.859276
175 -25.874307
176 -25.805993
177 -25.769043
178 -25.672050
179 -25.595644
180 -25.547916
181 -25.469850
182 -25.447206
183 -25.435240
184 -25.421420
185 -25.351896
186 -25.350892
187 -25.350575
188 -25.349363
189 -25.338060
190 -25.249339
191 -25.230874
192 -25.090822
193 -25.085392
194 -25.079929
195 -24.824529
196 -24.818049
197 -24.816975
198 -24.816596
199 -24.462104


==> data/cavi_results.dat <==
0 -177.978299
1 -177.971271
2 -177.961277
3 -176.970076
4 -176.633940
5 -175.519519
6 -175.055581
7 -174.610446
8 -174.624644
9 -169.777493
10 -167.702749
11 -167.589754
12 -166.808527
13 -166.760541
14 -165.097195
15 -165.092352
16 -165.045463
17 -164.924119
18 -163.343503
19 -163.311644
20 -160.061719
21 -159.681845
22 -158.266509
23 -158.272904
24 -153.913381
25 -152.472395
26 -152.438390
27 -152.030548
28 -151.945649
29 -151.931681
30 -151.942709
31 -147.823896
32 -147.771761
33 -147.725529
34 -146.838801
35 -145.562130
36 -142.643422
37 -141.822476
38 -139.974509
39 -139.609149
40 -139.100403
41 -138.657359
42 -137.982256
43 -130.035265
44 -128.193453
45 -127.063951
46 -126.702566
47 -125.990389
48 -125.972790
49 -125.019096
50 -124.807276
51 -124.056453
52 -123.946945
53 -120.487270
54 -119.895496
55 -119.879944
56 -119.240012
57 -119.066334
58 -118.817241
59 -118.799747
60 -118.575209
61 -117.302798
62 -116.702572
63 -116.630999
64 -116.508955
65 -115.804307
66 -115.720375
67 -115.681258
68 -115.655057
69 -115.324550
70 -114.622520
71 -114.565042
72 -114.240875
73 -113.931612
74 -113.282758
75 -112.976257
76 -112.711837
77 -111.188913
78 -111.034071
79 -110.365923
80 -110.151529
81 -109.135101
82 -108.968317
83 -108.640865
84 -108.624744
85 -108.549210
86 -108.534035
87 -108.299893
88 -108.295761
89 -107.664578
90 -107.529633
91 -107.376753
92 -107.105043
93 -107.095325
94 -107.090630
95 -107.053810
96 -106.970099
97 -106.921837
98 -106.911230
99 -106.732350
100 -106.730222
101 -106.684978
102 -106.674430
103 -106.599949
104 -106.339775
105 -105.949826
106 -105.844466
107 -105.836232
108 -105.785351
109 -104.959600
110 -104.399963
111 -104.391376
112 -103.873496
113 -103.851528
114 -103.457770
115 -103.370755
116 -103.195938
117 -103.030030
118 -102.617401
119 -102.474334
120 -101.712533
121 -101.600909
122 -101.180208
123 -101.146578
124 -101.053696
125 -100.995440
126 -100.992545
127 -100.806402
128 -100.582215
129 -100.581780
130 -100.521536
131 -99.605662
132 -99.548082
133 -99.546960
134 -99.523559
135 -99.460697
136 -99.438725
137 -99.237243
138 -98.854880
139 -98.695068
140 -98.437653
141 -98.267213
142 -98.248748
143 -97.874724
144 -97.856670
145 -97.814443
146 -97.808605
147 -97.796700
148 -97.792188
149 -97.778983
150 -97.719913
151 -97.621821
152 -97.610736
153 -97.577234
154 -97.564661
155 -97.479638
156 -97.476176
157 -97.473687
158 -97.452850
159 -97.416337
160 -97.402137
161 -97.401971
162 -97.401802
163 -97.387112
164 -97.383566
165 -97.374397
166 -97.365816
167 -97.363659
168 -97.348536
169 -97.347816
170 -97.348246
171 -97.321577
172 -97.266181
173 -97.265911
174 -97.131367
175 -97.127089
176 -97.120219
177 -97.035880
178 -97.029156
179 -97.019828
180 -97.017322
181 -96.988127
182 -96.909696
183 -96.901082
184 -96.901635
185 -96.861138
186 -96.841764
187 -96.837082
188 -96.821355
189 -96.822201
190 -96.776412
191 -96.778190
192 -96.590077
193 -96.587135
194 -96.587237
195 -96.573134
196 -96.561496
197 -96.528367
198 -96.459826
199 -96.412632


==> data/cavi_rr_results.dat <==
0 -175.479699
1 -175.497664
2 -171.250754
3 -170.806145
4 -170.794565
5 -170.451714
6 -161.117370
7 -160.546835
8 -160.365597
9 -148.608648
10 -144.908067
11 -139.387876
12 -137.909772
13 -137.404947
14 -133.208302
15 -129.663604
16 -128.267162
17 -121.963481
18 -121.911710
19 -121.318236
20 -120.975305
21 -119.327901
22 -117.565008
23 -113.750827
24 -113.396107
25 -111.306295
26 -107.870277
27 -107.775598
28 -106.673226
29 -105.356502
30 -104.711925
31 -104.648580
32 -104.106712
33 -101.172072
34 -97.968459
35 -97.960006
36 -96.073984
37 -92.571574
38 -90.369392
39 -87.767373
40 -86.426872
41 -85.703223
42 -83.730891
43 -83.627265
44 -80.627928
45 -77.908221
46 -77.890895
47 -74.827552
48 -73.770578
49 -73.646159
50 -73.640331
51 -73.599755
52 -73.398273
53 -73.167286
54 -73.133327
55 -72.966809
56 -72.730883
57 -72.590612
58 -69.384575
59 -68.411196
60 -67.572263
61 -67.517864
62 -67.247169
63 -67.066255
64 -66.683790
65 -66.317243
66 -65.919321
67 -63.668409
68 -63.619679
69 -63.570146
70 -62.548838
71 -62.096946
72 -60.162980
73 -58.281440
74 -58.224719
75 -58.116854
76 -56.522000
77 -56.192978
78 -55.728115
79 -54.657489
80 -51.658519
81 -51.347522
82 -51.337232
83 -50.498886
84 -49.591596
85 -49.565968
86 -48.152685
87 -48.145591
88 -48.110488
89 -47.818843
90 -46.069391
91 -46.083796
92 -42.324693
93 -39.629514
94 -39.256050
95 -39.177925
96 -39.004766
97 -35.262947
98 -34.799701
99 -34.720620
100 -32.911168
101 -32.822694
102 -32.604472
103 -32.334108
104 -32.266126
105 -32.090781
106 -31.419753
107 -31.084092
108 -30.756826
109 -27.962011
110 -27.444647
111 -27.319794
112 -26.133246
113 -26.004670
114 -25.857026
115 -24.501610
116 -24.491733
117 -24.265800
118 -23.721644
119 -23.048627
120 -22.794253
121 -22.658283
122 -22.624108
123 -22.071210
124 -22.071107
125 -22.061577
126 -21.331788
127 -21.268549
128 -20.751814
129 -20.742010
130 -20.539255
131 -20.495830
132 -20.484255
133 -19.765016
134 -19.618968
135 -19.615282
136 -19.616593
137 -19.538141
138 -19.360033
139 -19.302801
140 -19.053831
141 -18.870010
142 -18.851071
143 -18.150293
144 -18.090464
145 -18.027692
146 -18.001254
147 -17.957283
148 -17.843223
149 -17.826793
150 -17.671111
151 -17.651335
152 -17.297845
153 -17.296482
154 -17.269983
155 -17.216191
156 -17.214477
157 -17.202878
158 -17.198469
159 -17.064138
160 -16.917544
161 -16.864571
162 -16.857294
163 -16.556202
164 -16.517408
165 -16.510288
166 -16.450804
167 -16.436750
168 -16.317578
169 -16.301923
170 -16.302528
171 -16.294227
172 -16.020098
173 -16.017289
174 -15.819459
175 -15.824715
176 -15.632114
177 -15.605447
178 -15.604637
179 -15.592396
180 -15.516090
181 -15.332172
182 -15.016426
183 -15.014922
184 -14.937945
185 -14.935568
186 -14.913019
187 -14.872119
188 -14.869934
189 -14.866147
190 -14.815533
191 -14.827912
192 -14.378730
193 -14.350207
194 -14.070943
195 -14.048708
196 -14.050614
197 -14.033591
198 -13.919769
199 -13.926437


==> data/cavi_rr_windows7.dat <==
1 -83.739089
2 -82.852517
3 -82.852519
4 -82.852492
5 -82.858891
6 -82.561925
7 -81.064562
8 -81.017357
9 -80.979972
10 -80.988398
11 -80.513691
12 -80.398897
13 -80.415291
14 -78.413351
15 -78.416484
16 -78.344797
17 -78.333814
18 -78.344312
19 -77.774559
20 -77.696278
21 -77.662178
22 -77.422065
23 -77.451870
24 -75.947121
25 -75.173085
26 -75.092652
27 -75.076161
28 -74.963029
29 -74.963029
30 -74.963000
31 -74.994714
32 -73.377049
33 -73.420940
34 -70.981059
35 -70.950433
36 -70.910212
37 -70.624288
38 -70.601005
39 -70.602535
40 -70.544443
41 -70.550611
42 -70.445209
43 -69.840976
44 -69.840989
45 -69.859727
46 -68.869021
47 -68.878862
48 -68.445860
49 -68.445860
50 -68.449944
51 -68.405661
52 -67.830626
53 -67.864775
54 -66.123844
55 -66.081679
56 -66.081530
57 -66.081863
58 -66.069823
59 -65.827454
60 -65.376177
61 -65.360707
62 -64.736526
63 -64.743479
64 -64.388937
65 -64.388625
66 -64.315404
67 -64.292297
68 -64.226237
69 -63.444924
70 -63.407120
71 -63.408522
72 -63.089802
73 -63.016799
74 -62.472883
75 -62.349246
76 -62.327278
77 -62.324440
78 -62.453802
79 -55.864605
80 -55.443264
81 -55.440574
82 -55.443080
83 -55.403413
84 -55.385146
85 -55.227802
86 -55.227678
87 -55.235535
88 -54.832217
89 -54.760614
90 -54.761269
91 -54.756063
92 -54.754866
93 -54.754431
94 -54.765750
95 -54.122348
96 -53.835599
97 -53.759218
98 -53.746856
99 -53.687204
100 -53.683302
101 -53.686139
102 -53.665194
103 -53.691925
104 -52.704707
105 -52.610838
106 -52.608945
107 -52.608946
108 -52.609107
109 -52.602148
110 -52.489339
111 -52.489170
112 -52.550263
113 -49.392969
114 -49.392930
115 -49.403968
116 -48.716583
117 -48.699170
118 -48.678342
119 -48.671765
120 -48.631102
121 -48.611436
122 -48.500401
123 -48.471134
124 -48.473686
125 -48.269033
126 -48.268743
127 -46.879833
128 -46.871529
129 -46.774698
130 -46.678788
131 -46.423281
132 -46.366366
133 -46.342484
134 -46.353651
135 -46.175733
136 -46.147064
137 -45.661568
138 -44.805516
139 -44.489112
140 -44.489197
141 -44.486500
142 -44.460579
143 -44.403848
144 -44.400482
145 -44.342693
146 -44.339215
147 -44.323769
148 -44.309852
149 -44.212190
150 -44.027853
151 -44.016979
152 -43.957544
153 -43.900708
154 -43.915667
155 -43.152863
156 -43.149583
157 -43.134664
158 -43.135348
159 -43.128220
160 -43.049251
161 -43.044213
162 -43.009290
163 -43.014263
164 -42.768909
165 -42.085776
166 -41.964796
167 -41.939940
168 -41.882139
169 -41.871741
170 -41.867283
171 -41.867530
172 -41.856814
173 -41.854453
174 -41.876839
175 -41.223608
176 -41.221232
177 -41.223687
178 -41.103467
179 -41.115644
180 -40.498557
181 -40.152935
182 -40.079761
183 -40.067810
184 -40.046782
185 -40.041563
186 -39.954767
187 -39.923393
188 -39.867548
189 -39.704933
190 -39.678760
191 -39.660086
192 -39.370935
193 -39.330881
194 -39.234992
195 -39.177101
196 -39.176955
197 -39.081621
198 -38.966282
199 -38.862660

==> data/fm_conv3.dat <==
1 -316.654244
2 -309.624174
3 -303.736631
4 -298.758917
5 -294.510464
6 -290.850493
7 -287.668725
8 -284.878356
9 -282.410728
10 -280.211262
11 -278.236352
12 -276.450970
13 -274.826831
14 -273.340964
15 -271.974605
16 -270.712337
17 -269.541411
18 -268.451222
19 -267.432887
20 -266.478917
21 -265.582958
22 -264.739580
23 -263.944110
24 -263.192502
25 -262.481231
26 -261.807199
27 -261.167674
28 -260.560229
29 -259.982692
30 -259.433115
31 -258.909738
32 -258.410962
33 -257.935333
34 -257.481516
35 -257.048286
36 -256.634515
37 -256.239157
38 -255.861243
39 -255.499870
40 -255.154197
41 -254.823438
42 -254.506857
43 -254.203763
44 -253.913505
45 -253.635474
46 -253.369092
47 -253.113816
48 -252.869133
49 -252.634557
50 -252.409627
51 -252.193909
52 -251.986990
53 -251.788476
54 -251.597997
55 -251.415199
56 -251.239745
57 -251.071316
58 -250.909608
59 -250.754331
60 -250.605210
61 -250.461981
62 -250.324395
63 -250.192212
64 -250.065204
65 -249.943155
66 -249.825857
67 -249.713112
68 -249.604731
69 -249.500533
70 -249.400346
71 -249.304005
72 -249.211353
73 -249.122238
74 -249.036517
75 -248.954052
76 -248.874711
77 -248.798368
78 -248.724902
79 -248.654199
80 -248.586147
81 -248.520641
82 -248.457579
83 -248.396864
84 -248.338404
85 -248.282109
86 -248.227895
87 -248.175678
88 -248.125382
89 -248.076931
90 -248.030253
91 -247.985279
92 -247.941943
93 -247.900181
94 -247.859933
95 -247.821141
96 -247.783748
97 -247.747700
98 -247.712947
99 -247.679439
100 -247.647128
101 -247.615969
102 -247.585918
103 -247.556934
104 -247.528975
105 -247.502004
106 -247.475983
107 -247.450876
108 -247.426650
109 -247.403271
110 -247.380709
111 -247.358932
112 -247.337911
113 -247.317619
114 -247.298028
115 -247.279113
116 -247.260849
117 -247.243212
118 -247.226178
119 -247.209727
120 -247.193836
121 -247.178486
122 -247.163656
123 -247.149328
124 -247.135484
125 -247.122106
126 -247.109178
127 -247.096683
128 -247.084605
129 -247.072931
130 -247.061644
131 -247.050733
132 -247.040183
133 -247.029981
134 -247.020116
135 -247.010575
136 -247.001346
137 -246.992420
138 -246.983785
139 -246.975431
140 -246.967349
141 -246.959528
142 -246.951960
143 -246.944636
144 -246.937548
145 -246.930687
146 -246.924045
147 -246.917616
148 -246.911391
149 -246.905364
150 -246.899528
151 -246.893876
152 -246.888403
153 -246.883102
154 -246.877967
155 -246.872993
156 -246.868174
157 -246.863505
158 -246.858981
159 -246.854598
160 -246.850350
161 -246.846233
162 -246.842242
163 -246.838374
164 -246.834624
165 -246.830989
166 -246.827465
167 -246.824047
168 -246.820733
169 -246.817519
170 -246.814402
171 -246.811379
172 -246.808447
173 -246.805602
174 -246.802842
175 -246.800164
176 -246.797566
177 -246.795045
178 -246.792598
179 -246.790223
180 -246.787918
181 -246.785681
182 -246.783509
183 -246.781400
184 -246.779353
185 -246.777365
186 -246.775435
187 -246.773561
188 -246.771740
189 -246.769972
190 -246.768254
191 -246.766586
192 -246.764965
193 -246.763391
194 -246.761861
195 -246.760374
196 -246.758929
197 -246.757525
198 -246.756160
199 -246.754834

==> data/fm_conv5.dat <==
1 -316.650036
2 -285.742029
3 -258.643622
4 -234.829947
5 -213.856759
6 -195.346745
7 -178.978349
8 -164.476638
9 -151.605810
10 -140.163015
11 -129.973255
12 -120.885148
13 -112.767406
14 -105.505889
15 -99.001138
16 -93.166302
17 -87.925379
18 -83.211736
19 -78.966851
20 -75.139233
21 -71.683508
22 -68.559630
23 -65.732207
24 -63.169917
25 -60.845002
26 -58.732837
27 -56.811548
28 -55.061683
29 -53.465930
30 -52.008860
31 -50.676713
32 -49.457203
33 -48.339352
34 -47.313343
35 -46.370387
36 -45.502610
37 -44.702951
38 -43.965074
39 -43.283289
40 -42.652480
41 -42.068046
42 -41.525845
43 -41.022143
44 -40.553575
45 -40.117103
46 -39.709982
47 -39.329733
48 -38.974112
49 -38.641088
50 -38.328818
51 -38.035633
52 -37.760017
53 -37.500592
54 -37.256107
55 -37.025422
56 -36.807498
57 -36.601388
58 -36.406228
59 -36.221229
60 -36.045669
61 -35.878888
62 -35.720280
63 -35.569291
64 -35.425411
65 -35.288172
66 -35.157145
67 -35.031933
68 -34.912170
69 -34.797521
70 -34.687674
71 -34.582342
72 -34.481259
73 -34.384179
74 -34.290874
75 -34.201132
76 -34.114756
77 -34.031564
78 -33.951385
79 -33.874060
80 -33.799443
81 -33.727394
82 -33.657785
83 -33.590495
84 -33.525412
85 -33.462430
86 -33.401450
87 -33.342378
88 -33.285128
89 -33.229617
90 -33.175768
91 -33.123508
92 -33.072769
93 -33.023485
94 -32.975597
95 -32.929045
96 -32.883776
97 -32.839739
98 -32.796883
99 -32.755164
100 -32.714536
101 -32.674959
102 -32.636393
103 -32.598800
104 -32.562144
105 -32.526393
106 -32.491513
107 -32.457473
108 -32.424245
109 -32.391800
110 -32.360111
111 -32.329154
112 -32.298904
113 -32.269337
114 -32.240431
115 -32.212166
116 -32.184521
117 -32.157475
118 -32.131012
119 -32.105112
120 -32.079759
121 -32.054936
122 -32.030628
123 -32.006818
124 -31.983494
125 -31.960640
126 -31.938243
127 -31.916291
128 -31.894771
129 -31.873670
130 -31.852978
131 -31.832684
132 -31.812776
133 -31.793244
134 -31.774078
135 -31.755270
136 -31.736809
137 -31.718686
138 -31.700894
139 -31.683423
140 -31.666265
141 -31.649414
142 -31.632861
143 -31.616599
144 -31.600621
145 -31.584920
146 -31.569490
147 -31.554324
148 -31.539416
149 -31.524760
150 -31.510351
151 -31.496182
152 -31.482248
153 -31.468545
154 -31.455066
155 -31.441807
156 -31.428764
157 -31.415930
158 -31.403303
159 -31.390877
160 -31.378648
161 -31.366612
162 -31.354765
163 -31.343102
164 -31.331622
165 -31.320318
166 -31.309188
167 -31.298229
168 -31.287436
169 -31.276807
170 -31.266338
171 -31.256027
172 -31.245869
173 -31.235862
174 -31.226004
175 -31.216290
176 -31.206720
177 -31.197289
178 -31.187995
179 -31.178835
180 -31.169808
181 -31.160910
182 -31.152140
183 -31.143494
184 -31.134971
185 -31.126568
186 -31.118283
187 -31.110115
188 -31.102060
189 -31.094118
190 -31.086285
191 -31.078561
192 -31.070943
193 -31.063429
194 -31.056017
195 -31.048707
196 -31.041495
197 -31.034381
198 -31.027363
199 -31.020438

==> data/fm_conv7.dat <==
1 -316.640654
2 -245.646174
3 -194.308212
4 -156.945825
5 -129.546533
6 -109.272159
7 -94.111841
8 -82.638202
9 -73.835871
10 -66.980781
11 -61.555124
12 -57.187376
13 -53.609951
14 -50.629261
15 -48.104534
16 -45.932786
17 -44.038159
18 -42.364337
19 -40.869132
20 -39.520627
21 -38.294407
22 -37.171569
23 -36.137291
24 -35.179795
25 -34.289594
26 -33.458940
27 -32.681423
28 -31.951669
29 -31.265120
30 -30.617865
31 -30.006517
32 -29.428114
33 -28.880045
34 -28.359993
35 -27.865889
36 -27.395873
37 -26.948269
38 -26.521558
39 -26.114357
40 -25.725406
41 -25.353553
42 -24.997740
43 -24.656994
44 -24.330420
45 -24.017190
46 -23.716541
47 -23.427763
48 -23.150202
49 -22.883246
50 -22.626328
51 -22.378920
52 -22.140529
53 -21.910695
54 -21.688988
55 -21.475007
56 -21.268374
57 -21.068736
58 -20.875762
59 -20.689140
60 -20.508580
61 -20.333803
62 -20.164553
63 -20.000584
64 -19.841667
65 -19.687582
66 -19.538126
67 -19.393103
68 -19.252330
69 -19.115634
70 -18.982848
71 -18.853817
72 -18.728393
73 -18.606434
74 -18.487808
75 -18.372387
76 -18.260050
77 -18.150683
78 -18.044176
79 -17.940425
80 -17.839330
81 -17.740796
82 -17.644734
83 -17.551058
84 -17.459683
85 -17.370533
86 -17.283531
87 -17.198606
88 -17.115689
89 -17.034713
90 -16.955616
91 -16.878337
92 -16.802818
93 -16.729004
94 -16.656841
95 -16.586278
96 -16.517266
97 -16.449757
98 -16.383706
99 -16.319070
100 -16.255807
101 -16.193875
102 -16.133238
103 -16.073856
104 -16.015695
105 -15.958719
106 -15.902896
107 -15.848192
108 -15.794578
109 -15.742022
110 -15.690497
111 -15.639974
112 -15.590427
113 -15.541829
114 -15.494156
115 -15.447383
116 -15.401487
117 -15.356445
118 -15.312235
119 -15.268837
120 -15.226230
121 -15.184393
122 -15.143308
123 -15.102957
124 -15.063321
125 -15.024383
126 -14.986125
127 -14.948533
128 -14.911589
129 -14.875279
130 -14.839587
131 -14.804500
132 -14.770003
133 -14.736082
134 -14.702725
135 -14.669918
136 -14.637649
137 -14.605907
138 -14.574678
139 -14.543953
140 -14.513719
141 -14.483967
142 -14.454685
143 -14.425864
144 -14.397493
145 -14.369563
146 -14.342065
147 -14.314989
148 -14.288327
149 -14.262070
150 -14.236210
151 -14.210738
152 -14.185646
153 -14.160928
154 -14.136574
155 -14.112578
156 -14.088933
157 -14.065632
158 -14.042668
159 -14.020033
160 -13.997723
161 -13.975730
162 -13.954048
163 -13.932672
164 -13.911595
165 -13.890812
166 -13.870318
167 -13.850106
168 -13.830171
169 -13.810509
170 -13.791114
171 -13.771981
172 -13.753105
173 -13.734483
174 -13.716108
175 -13.697977
176 -13.680086
177 -13.662429
178 -13.645003
179 -13.627804
180 -13.610828
181 -13.594070
182 -13.577527
183 -13.561196
184 -13.545072
185 -13.529152
186 -13.513432
187 -13.497909
188 -13.482580
189 -13.467442
190 -13.452490
191 -13.437723
192 -13.423137
193 -13.408728
194 -13.394495
195 -13.380433
196 -13.366541
197 -13.352816
198 -13.339254
199 -13.325853

==> data/fm_rr_results.dat <==
0 -159.663595
1 -152.425292
2 -145.592120
3 -139.137809
4 -133.038769
5 -127.273374
6 -121.821582
7 -116.664717
8 -111.785322
9 -107.167055
10 -102.794607
11 -98.653626
12 -94.730655
13 -91.013070
14 -87.489028
15 -84.147414
16 -80.977798
17 -77.970385
18 -75.115978
19 -72.405941
20 -69.832160
21 -67.387011
22 -65.063328
23 -62.854377
24 -60.753824
25 -58.755716
26 -56.854449
27 -55.044755
28 -53.321672
29 -51.680534
30 -50.116944
31 -48.626765
32 -47.206097
33 -45.851269
34 -44.558818
35 -43.325483
36 -42.148187
37 -41.024031
38 -39.950278
39 -38.924347
40 -37.943803
41 -37.006345
42 -36.109802
43 -35.252124
44 -34.431375
45 -33.645723
46 -32.893439
47 -32.172887
48 -31.482522
49 -30.820881
50 -30.186579
51 -29.578308
52 -28.994827
53 -28.434963
54 -27.897604
55 -27.381698
56 -26.886245
57 -26.410301
58 -25.952969
59 -25.513398
60 -25.090781
61 -24.684354
62 -24.293389
63 -23.917197
64 -23.555123
65 -23.206545
66 -22.870872
67 -22.547543
68 -22.236022
69 -21.935803
70 -21.646402
71 -21.367361
72 -21.098241
73 -20.838627
74 -20.588122
75 -20.346348
76 -20.112947
77 -19.887576
78 -19.669907
79 -19.459630
80 -19.256447
81 -19.060076
82 -18.870245
83 -18.686697
84 -18.509186
85 -18.337477
86 -18.171344
87 -18.010573
88 -17.854959
89 -17.704306
90 -17.558426
91 -17.417141
92 -17.280278
93 -17.147673
94 -17.019169
95 -16.894616
96 -16.773870
97 -16.656792
98 -16.543251
99 -16.433120
100 -16.326278
101 -16.222607
102 -16.121997
103 -16.024340
104 -15.929534
105 -15.837480
106 -15.748084
107 -15.661253
108 -15.576902
109 -15.494946
110 -15.415306
111 -15.337902
112 -15.262662
113 -15.189513
114 -15.118387
115 -15.049218
116 -14.981941
117 -14.916497
118 -14.852825
119 -14.790869
120 -14.730575
121 -14.671889
122 -14.614762
123 -14.559144
124 -14.504989
125 -14.452250
126 -14.400885
127 -14.350851
128 -14.302108
129 -14.254616
130 -14.208337
131 -14.163235
132 -14.119276
133 -14.076424
134 -14.034647
135 -13.993913
136 -13.954192
137 -13.915454
138 -13.877671
139 -13.840815
140 -13.804860
141 -13.769779
142 -13.735547
143 -13.702141
144 -13.669537
145 -13.637713
146 -13.606647
147 -13.576318
148 -13.546705
149 -13.517789
150 -13.489550
151 -13.461970
152 -13.435031
153 -13.408715
154 -13.383007
155 -13.357889
156 -13.333346
157 -13.309362
158 -13.285923
159 -13.263013
160 -13.240621
161 -13.218731
162 -13.197330
163 -13.176407
164 -13.155948
165 -13.135941
166 -13.116376
167 -13.097241
168 -13.078524
169 -13.060216
170 -13.042305
171 -13.024783
172 -13.007639
173 -12.990863
174 -12.974447
175 -12.958382
176 -12.942659
177 -12.927270
178 -12.912206
179 -12.897460
180 -12.883024
181 -12.868891
182 -12.855052
183 -12.841502
184 -12.828233
185 -12.815238
186 -12.802511
187 -12.790046
188 -12.777836
189 -12.765876
190 -12.754160
191 -12.742681
192 -12.731435
193 -12.720416
194 -12.709619
195 -12.699039
196 -12.688670
197 -12.678508
198 -12.668549
199 -12.658787


==> data/fm_rr_window15.dat <==
1 -83.721797
2 -79.450423
3 -76.918510
4 -74.809615
5 -72.940159
6 -71.245745
7 -69.694246
8 -68.264575
9 -66.940845
10 -65.710346
11 -64.562611
12 -63.488861
13 -62.481630
14 -61.534504
15 -60.641918
16 -59.799005
17 -59.001483
18 -58.245555
19 -57.527845
20 -56.845332
21 -56.195306
22 -55.575325
23 -54.983182
24 -54.416879
25 -53.874600
26 -53.354693
27 -52.855649
28 -52.376091
29 -51.914757
30 -51.470487
31 -51.042220
32 -50.628975
33 -50.229851
34 -49.844016
35 -49.470699
36 -49.109188
37 -48.758826
38 -48.418999
39 -48.089139
40 -47.768720
41 -47.457249
42 -47.154268
43 -46.859351
44 -46.572099
45 -46.292140
46 -46.019126
47 -45.752730
48 -45.492647
49 -45.238592
50 -44.990294
51 -44.747503
52 -44.509979
53 -44.277500
54 -44.049856
55 -43.826849
56 -43.608291
57 -43.394006
58 -43.183828
59 -42.977599
60 -42.775170
61 -42.576401
62 -42.381158
63 -42.189314
64 -42.000749
65 -41.815350
66 -41.633008
67 -41.453621
68 -41.277090
69 -41.103324
70 -40.932233
71 -40.763733
72 -40.597743
73 -40.434188
74 -40.272993
75 -40.114089
76 -39.957410
77 -39.802891
78 -39.650471
79 -39.500093
80 -39.351700
81 -39.205238
82 -39.060656
83 -38.917905
84 -38.776938
85 -38.637710
86 -38.500176
87 -38.364295
88 -38.230027
89 -38.097333
90 -37.966175
91 -37.836519
92 -37.708328
93 -37.581571
94 -37.456215
95 -37.332229
96 -37.209583
97 -37.088249
98 -36.968198
99 -36.849404
100 -36.731840
101 -36.615482
102 -36.500305
103 -36.386286
104 -36.273402
105 -36.161631
106 -36.050951
107 -35.941342
108 -35.832785
109 -35.725258
110 -35.618744
111 -35.513224
112 -35.408681
113 -35.305096
114 -35.202455
115 -35.100739
116 -34.999933
117 -34.900022
118 -34.800991
119 -34.702825
120 -34.605511
121 -34.509033
122 -34.413379
123 -34.318536
124 -34.224491
125 -34.131232
126 -34.038745
127 -33.947020
128 -33.856046
129 -33.765809
130 -33.676301
131 -33.587509
132 -33.499424
133 -33.412035
134 -33.325333
135 -33.239307
136 -33.153948
137 -33.069246
138 -32.985193
139 -32.901780
140 -32.818997
141 -32.736837
142 -32.655290
143 -32.574350
144 -32.494007
145 -32.414254
146 -32.335083
147 -32.256487
148 -32.178458
149 -32.100989
150 -32.024074
151 -31.947704
152 -31.871874
153 -31.796576
154 -31.721804
155 -31.647552
156 -31.573814
157 -31.500582
158 -31.427852
159 -31.355616
160 -31.283870
161 -31.212608
162 -31.141823
163 -31.071511
164 -31.001665
165 -30.932281
166 -30.863354
167 -30.794877
168 -30.726847
169 -30.659258
170 -30.592105
171 -30.525383
172 -30.459088
173 -30.393215
174 -30.327760
175 -30.262717
176 -30.198083
177 -30.133853
178 -30.070023
179 -30.006588
180 -29.943545
181 -29.880889
182 -29.818616
183 -29.756723
184 -29.695205
185 -29.634059
186 -29.573281
187 -29.512866
188 -29.452812
189 -29.393115
190 -29.333771
191 -29.274777
192 -29.216129
193 -29.157823
194 -29.099858
195 -29.042228
196 -28.984931
197 -28.927964
198 -28.871323
199 -28.815006

==> data/fm_rr_window3.dat <==
1 -84.284987
2 -25.071716
3 -16.473752
4 -13.099782
5 -11.272664
6 -10.125978
7 -9.341268
8 -8.771744
9 -8.340124
10 -8.001971
11 -7.730016
12 -7.506647
13 -7.320000
14 -7.161799
15 -7.026094
16 -6.908496
17 -6.805697
18 -6.715151
19 -6.634868
20 -6.563266
21 -6.499075
22 -6.441257
23 -6.388960
24 -6.341476
25 -6.298211
26 -6.258664
27 -6.222410
28 -6.189083
29 -6.158369
30 -6.129998
31 -6.103734
32 -6.079370
33 -6.056726
34 -6.035643
35 -6.015979
36 -5.997611
37 -5.980427
38 -5.964329
39 -5.949228
40 -5.935044
41 -5.921706
42 -5.909149
43 -5.897314
44 -5.886150
45 -5.875607
46 -5.865642
47 -5.856216
48 -5.847291
49 -5.838834
50 -5.830815
51 -5.823205
52 -5.815979
53 -5.809112
54 -5.802584
55 -5.796372
56 -5.790459
57 -5.784827
58 -5.779460
59 -5.774343
60 -5.769461
61 -5.764802
62 -5.760354
63 -5.756105
64 -5.752044
65 -5.748162
66 -5.744449
67 -5.740896
68 -5.737496
69 -5.734241
70 -5.731124
71 -5.728137
72 -5.725274
73 -5.722530
74 -5.719898
75 -5.717374
76 -5.714952
77 -5.712628
78 -5.710396
79 -5.708254
80 -5.706196
81 -5.704219
82 -5.702319
83 -5.700493
84 -5.698738
85 -5.697050
86 -5.695427
87 -5.693866
88 -5.692364
89 -5.690918
90 -5.689527
91 -5.688188
92 -5.686898
93 -5.685656
94 -5.684461
95 -5.683309
96 -5.682199
97 -5.681129
98 -5.680098
99 -5.679105
100 -5.678147
101 -5.677224
102 -5.676333
103 -5.675474
104 -5.674646
105 -5.673847
106 -5.673076
107 -5.672332
108 -5.671614
109 -5.670921
110 -5.670253
111 -5.669607
112 -5.668983
113 -5.668381
114 -5.667800
115 -5.667239
116 -5.666696
117 -5.666172
118 -5.665666
119 -5.665177
120 -5.664705
121 -5.664248
122 -5.663806
123 -5.663380
124 -5.662967
125 -5.662569
126 -5.662183
127 -5.661810
128 -5.661450
129 -5.661101
130 -5.660764
131 -5.660437
132 -5.660122
133 -5.659816
134 -5.659521
135 -5.659235
136 -5.658958
137 -5.658691
138 -5.658432
139 -5.658181
140 -5.657938
141 -5.657703
142 -5.657475
143 -5.657255
144 -5.657042
145 -5.656835
146 -5.656635
147 -5.656441
148 -5.656253
149 -5.656071
150 -5.655895
151 -5.655725
152 -5.655559
153 -5.655399
154 -5.655244
155 -5.655093
156 -5.654947
157 -5.654806
158 -5.654669
159 -5.654536
160 -5.654407
161 -5.654283
162 -5.654162
163 -5.654044
164 -5.653930
165 -5.653820
166 -5.653713
167 -5.653609
168 -5.653509
169 -5.653411
170 -5.653316
171 -5.653224
172 -5.653135
173 -5.653049
174 -5.652965
175 -5.652883
176 -5.652804
177 -5.652728
178 -5.652653
179 -5.652581
180 -5.652511
181 -5.652443
182 -5.652377
183 -5.652312
184 -5.652250
185 -5.652190
186 -5.652131
187 -5.652074
188 -5.652018
189 -5.651964
190 -5.651912
191 -5.651861
192 -5.651812
193 -5.651764
194 -5.651718
195 -5.651672
196 -5.651628
197 -5.651586
198 -5.651544
199 -5.651504

==> data/fm_rr_window5.dat <==
1 -83.762310
2 -47.750544
3 -38.508690
4 -34.187957
5 -31.510064
6 -29.590078
7 -28.098007
8 -26.879379
9 -25.850245
10 -24.960131
11 -24.176411
12 -23.476794
13 -22.845378
14 -22.270407
15 -21.742939
16 -21.256004
17 -20.804064
18 -20.382640
19 -19.988059
20 -19.617271
21 -19.267717
22 -18.937230
23 -18.623956
24 -18.326303
25 -18.042888
26 -17.772508
27 -17.514107
28 -17.266752
29 -17.029620
30 -16.801976
31 -16.583164
32 -16.372595
33 -16.169739
34 -15.974116
35 -15.785291
36 -15.602869
37 -15.426487
38 -15.255816
39 -15.090552
40 -14.930416
41 -14.775150
42 -14.624516
43 -14.478294
44 -14.336279
45 -14.198281
46 -14.064123
47 -13.933638
48 -13.806672
49 -13.683080
50 -13.562726
51 -13.445482
52 -13.331226
53 -13.219847
54 -13.111238
55 -13.005296
56 -12.901927
57 -12.801039
58 -12.702548
59 -12.606372
60 -12.512433
61 -12.420658
62 -12.330976
63 -12.243322
64 -12.157631
65 -12.073843
66 -11.991899
67 -11.911744
68 -11.833326
69 -11.756592
70 -11.681495
71 -11.607987
72 -11.536025
73 -11.465563
74 -11.396563
75 -11.328982
76 -11.262784
77 -11.197931
78 -11.134388
79 -11.072120
80 -11.011094
81 -10.951280
82 -10.892645
83 -10.835160
84 -10.778796
85 -10.723527
86 -10.669324
87 -10.616162
88 -10.564015
89 -10.512861
90 -10.462674
91 -10.413431
92 -10.365112
93 -10.317695
94 -10.271157
95 -10.225480
96 -10.180644
97 -10.136630
98 -10.093419
99 -10.050993
100 -10.009334
101 -9.968427
102 -9.928254
103 -9.888798
104 -9.850046
105 -9.811981
106 -9.774588
107 -9.737854
108 -9.701764
109 -9.666304
110 -9.631461
111 -9.597223
112 -9.563576
113 -9.530509
114 -9.498009
115 -9.466064
116 -9.434664
117 -9.403796
118 -9.373451
119 -9.343617
120 -9.314285
121 -9.285444
122 -9.257084
123 -9.229196
124 -9.201770
125 -9.174797
126 -9.148269
127 -9.122176
128 -9.096509
129 -9.071262
130 -9.046425
131 -9.021990
132 -8.997950
133 -8.974297
134 -8.951023
135 -8.928122
136 -8.905586
137 -8.883409
138 -8.861582
139 -8.840101
140 -8.818958
141 -8.798147
142 -8.777661
143 -8.757496
144 -8.737643
145 -8.718099
146 -8.698857
147 -8.679911
148 -8.661257
149 -8.642888
150 -8.624799
151 -8.606986
152 -8.589444
153 -8.572166
154 -8.555150
155 -8.538389
156 -8.521879
157 -8.505617
158 -8.489596
159 -8.473814
160 -8.458265
161 -8.442946
162 -8.427852
163 -8.412980
164 -8.398326
165 -8.383885
166 -8.369654
167 -8.355630
168 -8.341808
169 -8.328186
170 -8.314759
171 -8.301525
172 -8.288479
173 -8.275620
174 -8.262943
175 -8.250445
176 -8.238124
177 -8.225975
178 -8.213998
179 -8.202187
180 -8.190542
181 -8.179058
182 -8.167733
183 -8.156565
184 -8.145550
185 -8.134687
186 -8.123972
187 -8.113403
188 -8.102979
189 -8.092695
190 -8.082551
191 -8.072543
192 -8.062670
193 -8.052929
194 -8.043318
195 -8.033835
196 -8.024478
197 -8.015245
198 -8.006134
199 -7.997142

==> data/fm_rr_window7.dat <==
1 -83.727875
2 -61.566591
3 -52.745116
4 -47.632747
5 -44.189872
6 -41.628399
7 -39.592080
8 -37.899228
9 -36.447415
10 -35.174098
11 -34.038637
12 -33.013291
13 -32.078338
14 -31.219267
15 -30.425074
16 -29.687194
17 -28.998798
18 -28.354331
19 -27.749193
20 -27.179511
21 -26.641986
22 -26.133771
23 -25.652385
24 -25.195650
25 -24.761635
26 -24.348624
27 -23.955076
28 -23.579607
29 -23.220966
30 -22.878017
31 -22.549727
32 -22.235154
33 -21.933434
34 -21.643778
35 -21.365458
36 -21.097804
37 -20.840199
38 -20.592072
39 -20.352895
40 -20.122178
41 -19.899467
42 -19.684339
43 -19.476401
44 -19.275288
45 -19.080657
46 -18.892189
47 -18.709587
48 -18.532571
49 -18.360881
50 -18.194270
51 -18.032510
52 -17.875384
53 -17.722689
54 -17.574234
55 -17.429838
56 -17.289333
57 -17.152558
58 -17.019362
59 -16.889602
60 -16.763142
61 -16.639855
62 -16.519620
63 -16.402321
64 -16.287850
65 -16.176103
66 -16.066981
67 -15.960392
68 -15.856246
69 -15.754458
70 -15.654947
71 -15.557638
72 -15.462455
73 -15.369330
74 -15.278195
75 -15.188986
76 -15.101641
77 -15.016103
78 -14.932316
79 -14.850224
80 -14.769778
81 -14.690927
82 -14.613625
83 -14.537825
84 -14.463484
85 -14.390560
86 -14.319012
87 -14.248802
88 -14.179893
89 -14.112247
90 -14.045832
91 -13.980612
92 -13.916557
93 -13.853635
94 -13.791816
95 -13.731071
96 -13.671372
97 -13.612693
98 -13.555006
99 -13.498289
100 -13.442514
101 -13.387661
102 -13.333704
103 -13.280624
104 -13.228397
105 -13.177004
106 -13.126425
107 -13.076640
108 -13.027631
109 -12.979379
110 -12.931867
111 -12.885077
112 -12.838994
113 -12.793601
114 -12.748882
115 -12.704822
116 -12.661407
117 -12.618623
118 -12.576455
119 -12.534889
120 -12.493914
121 -12.453516
122 -12.413683
123 -12.374402
124 -12.335663
125 -12.297453
126 -12.259762
127 -12.222579
128 -12.185894
129 -12.149696
130 -12.113975
131 -12.078722
132 -12.043928
133 -12.009582
134 -11.975677
135 -11.942204
136 -11.909153
137 -11.876518
138 -11.844289
139 -11.812460
140 -11.781022
141 -11.749967
142 -11.719290
143 -11.688982
144 -11.659037
145 -11.629448
146 -11.600208
147 -11.571312
148 -11.542752
149 -11.514523
150 -11.486618
151 -11.459033
152 -11.431760
153 -11.404796
154 -11.378133
155 -11.351768
156 -11.325694
157 -11.299907
158 -11.274402
159 -11.249174
160 -11.224218
161 -11.199530
162 -11.175105
163 -11.150939
164 -11.127027
165 -11.103366
166 -11.079951
167 -11.056778
168 -11.033843
169 -11.011143
170 -10.988673
171 -10.966430
172 -10.944411
173 -10.922611
174 -10.901028
175 -10.879658
176 -10.858497
177 -10.837543
178 -10.816792
179 -10.796241
180 -10.775887
181 -10.755728
182 -10.735760
183 -10.715980
184 -10.696386
185 -10.676974
186 -10.657743
187 -10.638689
188 -10.619810
189 -10.601104
190 -10.582567
191 -10.564199
192 -10.545995
193 -10.527954
194 -10.510073
195 -10.492351
196 -10.474785
197 -10.457373
198 -10.440112
199 -10.423001

==> data/fm_vi_results.dat <==
0 -487.128405
1 -483.289725
2 -479.664819
3 -476.239897
4 -473.002468
5 -469.941008
6 -467.044803
7 -464.303859
8 -461.708841
9 -459.251019
10 -456.922228
11 -454.714825
12 -452.621654
13 -450.636015
14 -448.751633
15 -446.962628
16 -445.263492
17 -443.649059
18 -442.114488
19 -440.655240
20 -439.267057
21 -437.945942
22 -436.688147
23 -435.490152
24 -434.348654
25 -433.260548
26 -432.222920
27 -431.233029
28 -430.288303
29 -429.386319
30 -428.524802
31 -427.701609
32 -426.914727
33 -426.162259
34 -425.442419
35 -424.753525
36 -424.093994
37 -423.462332
38 -422.857134
39 -422.277071
40 -421.720893
41 -421.187419
42 -420.675536
43 -420.184190
44 -419.712388
45 -419.259193
46 -418.823718
47 -418.405123
48 -418.002618
49 -417.615451
50 -417.242913
51 -416.884333
52 -416.539076
53 -416.206538
54 -415.886149
55 -415.577370
56 -415.279685
57 -414.992611
58 -414.715684
59 -414.448468
60 -414.190547
61 -413.941525
62 -413.701027
63 -413.468698
64 -413.244197
65 -413.027203
66 -412.817410
67 -412.614524
68 -412.418269
69 -412.228379
70 -412.044603
71 -411.866700
72 -411.694441
73 -411.527608
74 -411.365992
75 -411.209395
76 -411.057627
77 -410.910506
78 -410.767860
79 -410.629522
80 -410.495335
81 -410.365148
82 -410.238815
83 -410.116199
84 -409.997167
85 -409.881592
86 -409.769352
87 -409.660332
88 -409.554419
89 -409.451508
90 -409.351495
91 -409.254282
92 -409.159774
93 -409.067882
94 -408.978518
95 -408.891599
96 -408.807044
97 -408.724778
98 -408.644724
99 -408.566813
100 -408.490976
101 -408.417147
102 -408.345263
103 -408.275262
104 -408.207087
105 -408.140679
106 -408.075986
107 -408.012955
108 -407.951534
109 -407.891676
110 -407.833333
111 -407.776460
112 -407.721013
113 -407.666951
114 -407.614231
115 -407.562816
116 -407.512668
117 -407.463749
118 -407.416024
119 -407.369459
120 -407.324021
121 -407.279679
122 -407.236401
123 -407.194157
124 -407.152919
125 -407.112658
126 -407.073349
127 -407.034964
128 -406.997478
129 -406.960867
130 -406.925107
131 -406.890175
132 -406.856050
133 -406.822709
134 -406.790131
135 -406.758297
136 -406.727186
137 -406.696780
138 -406.667061
139 -406.638010
140 -406.609610
141 -406.581845
142 -406.554698
143 -406.528153
144 -406.502195
145 -406.476809
146 -406.451981
147 -406.427696
148 -406.403941
149 -406.380703
150 -406.357969
151 -406.335726
152 -406.313963
153 -406.292666
154 -406.271826
155 -406.251431
156 -406.231470
157 -406.211932
158 -406.192807
159 -406.174086
160 -406.155759
161 -406.137816
162 -406.120248
163 -406.103046
164 -406.086202
165 -406.069707
166 -406.053553
167 -406.037732
168 -406.022236
169 -406.007058
170 -405.992190
171 -405.977625
172 -405.963357
173 -405.949377
174 -405.935681
175 -405.922261
176 -405.909110
177 -405.896224
178 -405.883595
179 -405.871219
180 -405.859089
181 -405.847200
182 -405.835547
183 -405.824123
184 -405.812925
185 -405.801948
186 -405.791185
187 -405.780633
188 -405.770287
189 -405.760143
190 -405.750196
191 -405.740441
192 -405.730875
193 -405.721494
194 -405.712293
195 -405.703269
196 -405.694418
197 -405.685736
198 -405.677219
199 -405.668865


==> data/fm_windows15.dat <==
1 -83.721797
2 -79.450423
3 -76.918510
4 -74.809615
5 -72.940159
6 -71.245745
7 -69.694246
8 -68.264575
9 -66.940845
10 -65.710346
11 -64.562611
12 -63.488861
13 -62.481630
14 -61.534504
15 -60.641918
16 -59.799005
17 -59.001483
18 -58.245555
19 -57.527845
20 -56.845332
21 -56.195306
22 -55.575325
23 -54.983182
24 -54.416879
25 -53.874600
26 -53.354693
27 -52.855649
28 -52.376091
29 -51.914757
30 -51.470487
31 -51.042220
32 -50.628975
33 -50.229851
34 -49.844016
35 -49.470699
36 -49.109188
37 -48.758826
38 -48.418999
39 -48.089139
40 -47.768720
41 -47.457249
42 -47.154268
43 -46.859351
44 -46.572099
45 -46.292140
46 -46.019126
47 -45.752730
48 -45.492647
49 -45.238592
50 -44.990294
51 -44.747503
52 -44.509979
53 -44.277500
54 -44.049856
55 -43.826849
56 -43.608291
57 -43.394006
58 -43.183828
59 -42.977599
60 -42.775170
61 -42.576401
62 -42.381158
63 -42.189314
64 -42.000749
65 -41.815350
66 -41.633008
67 -41.453621
68 -41.277090
69 -41.103324
70 -40.932233
71 -40.763733
72 -40.597743
73 -40.434188
74 -40.272993
75 -40.114089
76 -39.957410
77 -39.802891
78 -39.650471
79 -39.500093
80 -39.351700
81 -39.205238
82 -39.060656
83 -38.917905
84 -38.776938
85 -38.637710
86 -38.500176
87 -38.364295
88 -38.230027
89 -38.097333
90 -37.966175
91 -37.836519
92 -37.708328
93 -37.581571
94 -37.456215
95 -37.332229
96 -37.209583
97 -37.088249
98 -36.968198
99 -36.849404
100 -36.731840
101 -36.615482
102 -36.500305
103 -36.386286
104 -36.273402
105 -36.161631
106 -36.050951
107 -35.941342
108 -35.832785
109 -35.725258
110 -35.618744
111 -35.513224
112 -35.408681
113 -35.305096
114 -35.202455
115 -35.100739
116 -34.999933
117 -34.900022
118 -34.800991
119 -34.702825
120 -34.605511
121 -34.509033
122 -34.413379
123 -34.318536
124 -34.224491
125 -34.131232
126 -34.038745
127 -33.947020
128 -33.856046
129 -33.765809
130 -33.676301
131 -33.587509
132 -33.499424
133 -33.412035
134 -33.325333
135 -33.239307
136 -33.153948
137 -33.069246
138 -32.985193
139 -32.901780
140 -32.818997
141 -32.736837
142 -32.655290
143 -32.574350
144 -32.494007
145 -32.414254
146 -32.335083
147 -32.256487
148 -32.178458
149 -32.100989
150 -32.024074
151 -31.947704
152 -31.871874
153 -31.796576
154 -31.721804
155 -31.647552
156 -31.573814
157 -31.500582
158 -31.427852
159 -31.355616
160 -31.283870
161 -31.212608
162 -31.141823
163 -31.071511
164 -31.001665
165 -30.932281
166 -30.863354
167 -30.794877
168 -30.726847
169 -30.659258
170 -30.592105
171 -30.525383
172 -30.459088
173 -30.393215
174 -30.327760
175 -30.262717
176 -30.198083
177 -30.133853
178 -30.070023
179 -30.006588
180 -29.943545
181 -29.880889
182 -29.818616
183 -29.756723
184 -29.695205
185 -29.634059
186 -29.573281
187 -29.512866
188 -29.452812
189 -29.393115
190 -29.333771
191 -29.274777
192 -29.216129
193 -29.157823
194 -29.099858
195 -29.042228
196 -28.984931
197 -28.927964
198 -28.871323
199 -28.815006


==> data/fm_windows3.dat <==
1 -84.284987
2 -25.071716
3 -16.473752
4 -13.099782
5 -11.272664
6 -10.125978
7 -9.341268
8 -8.771744
9 -8.340124
10 -8.001971
11 -7.730016
12 -7.506647
13 -7.320000
14 -7.161799
15 -7.026094
16 -6.908496
17 -6.805697
18 -6.715151
19 -6.634868
20 -6.563266
21 -6.499075
22 -6.441257
23 -6.388960
24 -6.341476
25 -6.298211
26 -6.258664
27 -6.222410
28 -6.189083
29 -6.158369
30 -6.129998
31 -6.103734
32 -6.079370
33 -6.056726
34 -6.035643
35 -6.015979
36 -5.997611
37 -5.980427
38 -5.964329
39 -5.949228
40 -5.935044
41 -5.921706
42 -5.909149
43 -5.897314
44 -5.886150
45 -5.875607
46 -5.865642
47 -5.856216
48 -5.847291
49 -5.838834
50 -5.830815
51 -5.823205
52 -5.815979
53 -5.809112
54 -5.802584
55 -5.796372
56 -5.790459
57 -5.784827
58 -5.779460
59 -5.774343
60 -5.769461
61 -5.764802
62 -5.760354
63 -5.756105
64 -5.752044
65 -5.748162
66 -5.744449
67 -5.740896
68 -5.737496
69 -5.734241
70 -5.731124
71 -5.728137
72 -5.725274
73 -5.722530
74 -5.719898
75 -5.717374
76 -5.714952
77 -5.712628
78 -5.710396
79 -5.708254
80 -5.706196
81 -5.704219
82 -5.702319
83 -5.700493
84 -5.698738
85 -5.697050
86 -5.695427
87 -5.693866
88 -5.692364
89 -5.690918
90 -5.689527
91 -5.688188
92 -5.686898
93 -5.685656
94 -5.684461
95 -5.683309
96 -5.682199
97 -5.681129
98 -5.680098
99 -5.679105
100 -5.678147
101 -5.677224
102 -5.676333
103 -5.675474
104 -5.674646
105 -5.673847
106 -5.673076
107 -5.672332
108 -5.671614
109 -5.670921
110 -5.670253
111 -5.669607
112 -5.668983
113 -5.668381
114 -5.667800
115 -5.667239
116 -5.666696
117 -5.666172
118 -5.665666
119 -5.665177
120 -5.664705
121 -5.664248
122 -5.663806
123 -5.663380
124 -5.662967
125 -5.662569
126 -5.662183
127 -5.661810
128 -5.661450
129 -5.661101
130 -5.660764
131 -5.660437
132 -5.660122
133 -5.659816
134 -5.659521
135 -5.659235
136 -5.658958
137 -5.658691
138 -5.658432
139 -5.658181
140 -5.657938
141 -5.657703
142 -5.657475
143 -5.657255
144 -5.657042
145 -5.656835
146 -5.656635
147 -5.656441
148 -5.656253
149 -5.656071
150 -5.655895
151 -5.655725
152 -5.655559
153 -5.655399
154 -5.655244
155 -5.655093
156 -5.654947
157 -5.654806
158 -5.654669
159 -5.654536
160 -5.654407
161 -5.654283
162 -5.654162
163 -5.654044
164 -5.653930
165 -5.653820
166 -5.653713
167 -5.653609
168 -5.653509
169 -5.653411
170 -5.653316
171 -5.653224
172 -5.653135
173 -5.653049
174 -5.652965
175 -5.652883
176 -5.652804
177 -5.652728
178 -5.652653
179 -5.652581
180 -5.652511
181 -5.652443
182 -5.652377
183 -5.652312
184 -5.652250
185 -5.652190
186 -5.652131
187 -5.652074
188 -5.652018
189 -5.651964
190 -5.651912
191 -5.651861
192 -5.651812
193 -5.651764
194 -5.651718
195 -5.651672
196 -5.651628
197 -5.651586
198 -5.651544
199 -5.651504


==> data/fm_windows7.dat <==
1 -83.727875
2 -61.566591
3 -52.745116
4 -47.632747
5 -44.189872
6 -41.628399
7 -39.592080
8 -37.899228
9 -36.447415
10 -35.174098
11 -34.038637
12 -33.013291
13 -32.078338
14 -31.219267
15 -30.425074
16 -29.687194
17 -28.998798
18 -28.354331
19 -27.749193
20 -27.179511
21 -26.641986
22 -26.133771
23 -25.652385
24 -25.195650
25 -24.761635
26 -24.348624
27 -23.955076
28 -23.579607
29 -23.220966
30 -22.878017
31 -22.549727
32 -22.235154
33 -21.933434
34 -21.643778
35 -21.365458
36 -21.097804
37 -20.840199
38 -20.592072
39 -20.352895
40 -20.122178
41 -19.899467
42 -19.684339
43 -19.476401
44 -19.275288
45 -19.080657
46 -18.892189
47 -18.709587
48 -18.532571
49 -18.360881
50 -18.194270
51 -18.032510
52 -17.875384
53 -17.722689
54 -17.574234
55 -17.429838
56 -17.289333
57 -17.152558
58 -17.019362
59 -16.889602
60 -16.763142
61 -16.639855
62 -16.519620
63 -16.402321
64 -16.287850
65 -16.176103
66 -16.066981
67 -15.960392
68 -15.856246
69 -15.754458
70 -15.654947
71 -15.557638
72 -15.462455
73 -15.369330
74 -15.278195
75 -15.188986
76 -15.101641
77 -15.016103
78 -14.932316
79 -14.850224
80 -14.769778
81 -14.690927
82 -14.613625
83 -14.537825
84 -14.463484
85 -14.390560
86 -14.319012
87 -14.248802
88 -14.179893
89 -14.112247
90 -14.045832
91 -13.980612
92 -13.916557
93 -13.853635
94 -13.791816
95 -13.731071
96 -13.671372
97 -13.612693
98 -13.555006
99 -13.498289
100 -13.442514
101 -13.387661
102 -13.333704
103 -13.280624
104 -13.228397
105 -13.177004
106 -13.126425
107 -13.076640
108 -13.027631
109 -12.979379
110 -12.931867
111 -12.885077
112 -12.838994
113 -12.793601
114 -12.748882
115 -12.704822
116 -12.661407
117 -12.618623
118 -12.576455
119 -12.534889
120 -12.493914
121 -12.453516
122 -12.413683
123 -12.374402
124 -12.335663
125 -12.297453
126 -12.259762
127 -12.222579
128 -12.185894
129 -12.149696
130 -12.113975
131 -12.078722
132 -12.043928
133 -12.009582
134 -11.975677
135 -11.942204
136 -11.909153
137 -11.876518
138 -11.844289
139 -11.812460
140 -11.781022
141 -11.749967
142 -11.719290
143 -11.688982
144 -11.659037
145 -11.629448
146 -11.600208
147 -11.571312
148 -11.542752
149 -11.514523
150 -11.486618
151 -11.459033
152 -11.431760
153 -11.404796
154 -11.378133
155 -11.351768
156 -11.325694
157 -11.299907
158 -11.274402
159 -11.249174
160 -11.224218
161 -11.199530
162 -11.175105
163 -11.150939
164 -11.127027
165 -11.103366
166 -11.079951
167 -11.056778
168 -11.033843
169 -11.011143
170 -10.988673
171 -10.966430
172 -10.944411
173 -10.922611
174 -10.901028
175 -10.879658
176 -10.858497
177 -10.837543
178 -10.816792
179 -10.796241
180 -10.775887
181 -10.755728
182 -10.735760
183 -10.715980
184 -10.696386
185 -10.676974
186 -10.657743
187 -10.638689
188 -10.619810
189 -10.601104
190 -10.582567
191 -10.564199
192 -10.545995
193 -10.527954
194 -10.510073
195 -10.492351
196 -10.474785
197 -10.457373
198 -10.440112
199 -10.423001


==> data/gd_rr_results_e-3.dat <==
0 -39.857307
1 -26.941714
2 -20.823412
3 -17.560601
4 -15.675748
5 -14.523029
6 -13.786939
7 -13.300562
8 -12.970175
9 -12.740605
10 -12.578073
11 -12.461200
12 -12.376060
13 -12.313356
14 -12.266745
15 -12.231823
16 -12.205481
17 -12.185494
18 -12.170251
19 -12.158574
20 -12.149593
21 -12.142660
22 -12.137293
23 -12.133125
24 -12.129879
25 -12.127346
26 -12.125365
27 -12.123812
28 -12.122592
29 -12.121632
30 -12.120876
31 -12.120278
32 -12.119805
33 -12.119431
34 -12.119134
35 -12.118897
36 -12.118709
37 -12.118559
38 -12.118439
39 -12.118343
40 -12.118266
41 -12.118204
42 -12.118154
43 -12.118114
44 -12.118081
45 -12.118055
46 -12.118034
47 -12.118016
48 -12.118002
49 -12.117991
50 -12.117981
51 -12.117973
52 -12.117967
53 -12.117961
54 -12.117957
55 -12.117953
56 -12.117950
57 -12.117948
58 -12.117946
59 -12.117944
60 -12.117942
61 -12.117941
62 -12.117940
63 -12.117939
64 -12.117938
65 -12.117937
66 -12.117937
67 -12.117936
68 -12.117936
69 -12.117935
70 -12.117935
71 -12.117935
72 -12.117935
73 -12.117934
74 -12.117934
75 -12.117934
76 -12.117934
77 -12.117934
78 -12.117934
79 -12.117934
80 -12.117933
81 -12.117933
82 -12.117933
83 -12.117933
84 -12.117933
85 -12.117933
86 -12.117933
87 -12.117933
88 -12.117933
89 -12.117933
90 -12.117933
91 -12.117933
92 -12.117933
93 -12.117933
94 -12.117933
95 -12.117933
96 -12.117933
97 -12.117933
98 -12.117933
99 -12.117933
100 -12.117933
101 -12.117933
102 -12.117933
103 -12.117933
104 -12.117933
105 -12.117933
106 -12.117933
107 -12.117933
108 -12.117933
109 -12.117933
110 -12.117933
111 -12.117933
112 -12.117933
113 -12.117933
114 -12.117933
115 -12.117933
116 -12.117933
117 -12.117933
118 -12.117933
119 -12.117933
120 -12.117933
121 -12.117933
122 -12.117933
123 -12.117933
124 -12.117933
125 -12.117933
126 -12.117933
127 -12.117933
128 -12.117933
129 -12.117933
130 -12.117933
131 -12.117933
132 -12.117933
133 -12.117933
134 -12.117933
135 -12.117933
136 -12.117933
137 -12.117933
138 -12.117933
139 -12.117933
140 -12.117933
141 -12.117933
142 -12.117933
143 -12.117933
144 -12.117933
145 -12.117933
146 -12.117933
147 -12.117933
148 -12.117933
149 -12.117933
150 -12.117933
151 -12.117933
152 -12.117933
153 -12.117933
154 -12.117933
155 -12.117933
156 -12.117933
157 -12.117933
158 -12.117933
159 -12.117933
160 -12.117933
161 -12.117933
162 -12.117933
163 -12.117933
164 -12.117933
165 -12.117933
166 -12.117933
167 -12.117933
168 -12.117933
169 -12.117933
170 -12.117933
171 -12.117933
172 -12.117933
173 -12.117933
174 -12.117933
175 -12.117933
176 -12.117933
177 -12.117933
178 -12.117933
179 -12.117933
180 -12.117933
181 -12.117933
182 -12.117933
183 -12.117933
184 -12.117933
185 -12.117933
186 -12.117933
187 -12.117933
188 -12.117933
189 -12.117933
190 -12.117933
191 -12.117933
192 -12.117933
193 -12.117933
194 -12.117933
195 -12.117933
196 -12.117933
197 -12.117933
198 -12.117933
199 -12.117933


==> data/gd_rr_results_e-4.dat <==
0 -150.348146
1 -139.463492
2 -129.555333
3 -120.528358
4 -112.297089
5 -104.784827
6 -97.922714
7 -91.648899
8 -85.907795
9 -80.649415
10 -75.828787
11 -71.405421
12 -67.342848
13 -63.608196
14 -60.171819
15 -57.006965
16 -54.089477
17 -51.397527
18 -48.911381
19 -46.613183
20 -44.486770
21 -42.517496
22 -40.692086
23 -38.998495
24 -37.425790
25 -35.964037
26 -34.604206
27 -33.338079
28 -32.158177
29 -31.057683
30 -30.030383
31 -29.070604
32 -28.173169
33 -27.333344
34 -26.546800
35 -25.809575
36 -25.118038
37 -24.468863
38 -23.858996
39 -23.285634
40 -22.746202
41 -22.238330
42 -21.759838
43 -21.308718
44 -20.883120
45 -20.481335
46 -20.101787
47 -19.743020
48 -19.403685
49 -19.082537
50 -18.778422
51 -18.490269
52 -18.217086
53 -17.957952
54 -17.712012
55 -17.478471
56 -17.256588
57 -17.045675
58 -16.845091
59 -16.654237
60 -16.472555
61 -16.299525
62 -16.134660
63 -15.977505
64 -15.827635
65 -15.684652
66 -15.548183
67 -15.417879
68 -15.293411
69 -15.174472
70 -15.060773
71 -14.952044
72 -14.848029
73 -14.748489
74 -14.653198
75 -14.561943
76 -14.474524
77 -14.390752
78 -14.310451
79 -14.233451
80 -14.159595
81 -14.088732
82 -14.020721
83 -13.955429
84 -13.892729
85 -13.832501
86 -13.774633
87 -13.719016
88 -13.665549
89 -13.614136
90 -13.564685
91 -13.517110
92 -13.471328
93 -13.427262
94 -13.384836
95 -13.343981
96 -13.304629
97 -13.266717
98 -13.230184
99 -13.194972
100 -13.161026
101 -13.128295
102 -13.096727
103 -13.066276
104 -13.036897
105 -13.008546
106 -12.981182
107 -12.954766
108 -12.929260
109 -12.904629
110 -12.880837
111 -12.857854
112 -12.835647
113 -12.814186
114 -12.793443
115 -12.773392
116 -12.754004
117 -12.735257
118 -12.717125
119 -12.699586
120 -12.682618
121 -12.666200
122 -12.650311
123 -12.634933
124 -12.620047
125 -12.605636
126 -12.591681
127 -12.578168
128 -12.565080
129 -12.552402
130 -12.540120
131 -12.528220
132 -12.516688
133 -12.505513
134 -12.494681
135 -12.484181
136 -12.474002
137 -12.464132
138 -12.454561
139 -12.445279
140 -12.436276
141 -12.427544
142 -12.419072
143 -12.410853
144 -12.402878
145 -12.395138
146 -12.387627
147 -12.380337
148 -12.373260
149 -12.366390
150 -12.359720
151 -12.353244
152 -12.346955
153 -12.340848
154 -12.334916
155 -12.329154
156 -12.323558
157 -12.318121
158 -12.312838
159 -12.307705
160 -12.302718
161 -12.297871
162 -12.293161
163 -12.288583
164 -12.284133
165 -12.279807
166 -12.275601
167 -12.271513
168 -12.267537
169 -12.263672
170 -12.259913
171 -12.256257
172 -12.252702
173 -12.249244
174 -12.245880
175 -12.242608
176 -12.239425
177 -12.236328
178 -12.233315
179 -12.230384
180 -12.227531
181 -12.224755
182 -12.222054
183 -12.219425
184 -12.216866
185 -12.214375
186 -12.211951
187 -12.209591
188 -12.207293
189 -12.205056
190 -12.202879
191 -12.200758
192 -12.198694
193 -12.196684
194 -12.194726
195 -12.192819
196 -12.190963
197 -12.189154
198 -12.187393
199 -12.185678


==> data/gd_rr_results_e-5.dat <==
0 -172.805572
1 -171.485146
2 -170.177053
3 -168.881168
4 -167.597368
5 -166.325530
6 -165.065533
7 -163.817258
8 -162.580586
9 -161.355400
10 -160.141583
11 -158.939022
12 -157.747602
13 -156.567211
14 -155.397738
15 -154.239074
16 -153.091109
17 -151.953736
18 -150.826848
19 -149.710340
20 -148.604108
21 -147.508049
22 -146.422061
23 -145.346043
24 -144.279894
25 -143.223517
26 -142.176813
27 -141.139686
28 -140.112041
29 -139.093781
30 -138.084815
31 -137.085048
32 -136.094390
33 -135.112749
34 -134.140037
35 -133.176163
36 -132.221041
37 -131.274582
38 -130.336702
39 -129.407315
40 -128.486337
41 -127.573684
42 -126.669274
43 -125.773026
44 -124.884858
45 -124.004691
46 -123.132445
47 -122.268043
48 -121.411407
49 -120.562460
50 -119.721127
51 -118.887332
52 -118.061002
53 -117.242063
54 -116.430442
55 -115.626067
56 -114.828868
57 -114.038773
58 -113.255714
59 -112.479621
60 -111.710425
61 -110.948060
62 -110.192459
63 -109.443555
64 -108.701284
65 -107.965579
66 -107.236378
67 -106.513617
68 -105.797232
69 -105.087163
70 -104.383348
71 -103.685725
72 -102.994234
73 -102.308817
74 -101.629413
75 -100.955966
76 -100.288416
77 -99.626708
78 -98.970783
79 -98.320587
80 -97.676064
81 -97.037160
82 -96.403819
83 -95.775989
84 -95.153616
85 -94.536647
86 -93.925031
87 -93.318716
88 -92.717652
89 -92.121787
90 -91.531072
91 -90.945457
92 -90.364894
93 -89.789334
94 -89.218729
95 -88.653032
96 -88.092196
97 -87.536174
98 -86.984921
99 -86.438390
100 -85.896538
101 -85.359319
102 -84.826690
103 -84.298606
104 -83.775024
105 -83.255902
106 -82.741197
107 -82.230868
108 -81.724873
109 -81.223170
110 -80.725720
111 -80.232482
112 -79.743416
113 -79.258483
114 -78.777643
115 -78.300859
116 -77.828092
117 -77.359304
118 -76.894457
119 -76.433516
120 -75.976442
121 -75.523199
122 -75.073753
123 -74.628066
124 -74.186105
125 -73.747833
126 -73.313217
127 -72.882222
128 -72.454814
129 -72.030960
130 -71.610628
131 -71.193783
132 -70.780394
133 -70.370428
134 -69.963853
135 -69.560639
136 -69.160753
137 -68.764166
138 -68.370845
139 -67.980762
140 -67.593886
141 -67.210187
142 -66.829637
143 -66.452205
144 -66.077864
145 -65.706584
146 -65.338338
147 -64.973097
148 -64.610835
149 -64.251523
150 -63.895134
151 -63.541642
152 -63.191021
153 -62.843243
154 -62.498282
155 -62.156114
156 -61.816712
157 -61.480051
158 -61.146106
159 -60.814853
160 -60.486267
161 -60.160323
162 -59.836997
163 -59.516267
164 -59.198107
165 -58.882495
166 -58.569408
167 -58.258823
168 -57.950717
169 -57.645068
170 -57.341853
171 -57.041050
172 -56.742639
173 -56.446597
174 -56.152902
175 -55.861534
176 -55.572472
177 -55.285695
178 -55.001183
179 -54.718915
180 -54.438870
181 -54.161031
182 -53.885375
183 -53.611884
184 -53.340539
185 -53.071321
186 -52.804209
187 -52.539187
188 -52.276234
189 -52.015333
190 -51.756466
191 -51.499613
192 -51.244759
193 -50.991883
194 -50.740970
195 -50.492002
196 -50.244962
197 -49.999832
198 -49.756595
199 -49.515236


==> data/grad_elbo_e-3_results.dat <==
0 -115.436234
1 -108.224605
2 -104.752186
3 -102.827796
4 -101.654493
5 -100.894820
6 -100.384037
7 -100.031952
8 -99.784943
9 -99.609294
10 -99.482996
11 -99.391303
12 -99.324149
13 -99.274562
14 -99.237654
15 -99.209966
16 -99.189028
17 -99.173062
18 -99.160778
19 -99.151237
20 -99.143747
21 -99.137798
22 -99.133013
23 -99.129110
24 -99.125877
25 -99.123156
26 -99.120826
27 -99.118798
28 -99.117001
29 -99.115384
30 -99.113905
31 -99.112534
32 -99.111248
33 -99.110027
34 -99.108858
35 -99.107730
36 -99.106634
37 -99.105564
38 -99.104514
39 -99.103481
40 -99.102460
41 -99.101451
42 -99.100450
43 -99.099456
44 -99.098468
45 -99.097486
46 -99.096507
47 -99.095532
48 -99.094561
49 -99.093592
50 -99.092625
51 -99.091661
52 -99.090699
53 -99.089739
54 -99.088780
55 -99.087823
56 -99.086868
57 -99.085914
58 -99.084961
59 -99.084010
60 -99.083060
61 -99.082112
62 -99.081165
63 -99.080219
64 -99.079274
65 -99.078331
66 -99.077388
67 -99.076447
68 -99.075507
69 -99.074569
70 -99.073631
71 -99.072695
72 -99.071760
73 -99.070826
74 -99.069893
75 -99.068961
76 -99.068031
77 -99.067101
78 -99.066173
79 -99.065246
80 -99.064320
81 -99.063395
82 -99.062471
83 -99.061548
84 -99.060627
85 -99.059707
86 -99.058787
87 -99.057869
88 -99.056952
89 -99.056036
90 -99.055122
91 -99.054208
92 -99.053296
93 -99.052384
94 -99.051474
95 -99.050565
96 -99.049656
97 -99.048749
98 -99.047844
99 -99.046939
100 -99.046035
101 -99.045133
102 -99.044231
103 -99.043331
104 -99.042431
105 -99.041533
106 -99.040636
107 -99.039740
108 -99.038845
109 -99.037951
110 -99.037058
111 -99.036167
112 -99.035276
113 -99.034387
114 -99.033498
115 -99.032611
116 -99.031724
117 -99.030839
118 -99.029955
119 -99.029072
120 -99.028190
121 -99.027309
122 -99.026429
123 -99.025550
124 -99.024673
125 -99.023796
126 -99.022920
127 -99.022046
128 -99.021172
129 -99.020300
130 -99.019429
131 -99.018558
132 -99.017689
133 -99.016821
134 -99.015954
135 -99.015087
136 -99.014222
137 -99.013358
138 -99.012495
139 -99.011633
140 -99.010773
141 -99.009913
142 -99.009054
143 -99.008196
144 -99.007339
145 -99.006484
146 -99.005629
147 -99.004775
148 -99.003923
149 -99.003071
150 -99.002221
151 -99.001371
152 -99.000523
153 -98.999675
154 -98.998829
155 -98.997983
156 -98.997139
157 -98.996296
158 -98.995453
159 -98.994612
160 -98.993772
161 -98.992932
162 -98.992094
163 -98.991257
164 -98.990420
165 -98.989585
166 -98.988751
167 -98.987918
168 -98.987085
169 -98.986254
170 -98.985424
171 -98.984595
172 -98.983766
173 -98.982939
174 -98.982113
175 -98.981288
176 -98.980463
177 -98.979640
178 -98.978818
179 -98.977997
180 -98.977176
181 -98.976357
182 -98.975539
183 -98.974721
184 -98.973905
185 -98.973090
186 -98.972275
187 -98.971462
188 -98.970649
189 -98.969838
190 -98.969027
191 -98.968218
192 -98.967409
193 -98.966602
194 -98.965795
195 -98.964990
196 -98.964185
197 -98.963381
198 -98.962579
199 -98.961777


==> data/grad_elbo_e-4_results.dat <==
0 -200.541233
1 -192.936291
2 -186.003009
3 -179.677026
4 -173.900424
5 -168.621067
6 -163.792007
7 -159.370952
8 -155.319797
9 -151.604191
10 -148.193160
11 -145.058763
12 -142.175784
13 -139.521457
14 -137.075223
15 -134.818502
16 -132.734501
17 -130.808028
18 -129.025342
19 -127.373998
20 -125.842726
21 -124.421315
22 -123.100501
23 -121.871884
24 -120.727836
25 -119.661430
26 -118.666368
27 -117.736924
28 -116.867886
29 -116.054509
30 -115.292468
31 -114.577819
32 -113.906964
33 -113.276614
34 -112.683767
35 -112.125675
36 -111.599823
37 -111.103908
38 -110.635817
39 -110.193612
40 -109.775514
41 -109.379888
42 -109.005227
43 -108.650148
44 -108.313373
45 -107.993725
46 -107.690118
47 -107.401546
48 -107.127081
49 -106.865864
50 -106.617098
51 -106.380045
52 -106.154018
53 -105.938381
54 -105.732543
55 -105.535951
56 -105.348093
57 -105.168490
58 -104.996695
59 -104.832291
60 -104.674889
61 -104.524122
62 -104.379650
63 -104.241153
64 -104.108330
65 -103.980899
66 -103.858595
67 -103.741170
68 -103.628389
69 -103.520031
70 -103.415888
71 -103.315765
72 -103.219477
73 -103.126848
74 -103.037713
75 -102.951916
76 -102.869310
77 -102.789755
78 -102.713117
79 -102.639272
80 -102.568100
81 -102.499487
82 -102.433328
83 -102.369518
84 -102.307962
85 -102.248567
86 -102.191244
87 -102.135911
88 -102.082488
89 -102.030899
90 -101.981071
91 -101.932936
92 -101.886426
93 -101.841481
94 -101.798038
95 -101.756042
96 -101.715437
97 -101.676171
98 -101.638193
99 -101.601456
100 -101.565913
101 -101.531521
102 -101.498238
103 -101.466022
104 -101.434836
105 -101.404643
106 -101.375406
107 -101.347092
108 -101.319668
109 -101.293103
110 -101.267366
111 -101.242429
112 -101.218263
113 -101.194842
114 -101.172141
115 -101.150134
116 -101.128799
117 -101.108111
118 -101.088050
119 -101.068594
120 -101.049723
121 -101.031417
122 -101.013658
123 -100.996427
124 -100.979707
125 -100.963482
126 -100.947734
127 -100.932449
128 -100.917612
129 -100.903207
130 -100.889221
131 -100.875641
132 -100.862453
133 -100.849646
134 -100.837206
135 -100.825123
136 -100.813385
137 -100.801981
138 -100.790901
139 -100.780135
140 -100.769673
141 -100.759505
142 -100.749622
143 -100.740016
144 -100.730678
145 -100.721600
146 -100.712774
147 -100.704193
148 -100.695848
149 -100.687732
150 -100.679840
151 -100.672164
152 -100.664697
153 -100.657434
154 -100.650368
155 -100.643493
156 -100.636804
157 -100.630295
158 -100.623962
159 -100.617798
160 -100.611799
161 -100.605960
162 -100.600276
163 -100.594743
164 -100.589356
165 -100.584112
166 -100.579006
167 -100.574034
168 -100.569192
169 -100.564477
170 -100.559885
171 -100.555412
172 -100.551055
173 -100.546811
174 -100.542676
175 -100.538648
176 -100.534723
177 -100.530899
178 -100.527172
179 -100.523541
180 -100.520002
181 -100.516553
182 -100.513190
183 -100.509913
184 -100.506718
185 -100.503604
186 -100.500567
187 -100.497607
188 -100.494720
189 -100.491905
190 -100.489159
191 -100.486482
192 -100.483871
193 -100.481324
194 -100.478839
195 -100.476415
196 -100.474050
197 -100.471743
198 -100.469492
199 -100.467296


==> data/grad_elbo_e-5_results.dat <==
0 -201.660463
1 -200.816073
2 -199.979460
3 -199.150550
4 -198.329267
5 -197.515537
6 -196.709288
7 -195.910445
8 -195.118938
9 -194.334696
10 -193.557646
11 -192.787721
12 -192.024851
13 -191.268967
14 -190.520002
15 -189.777888
16 -189.042560
17 -188.313952
18 -187.591998
19 -186.876635
20 -186.167798
21 -185.465424
22 -184.769451
23 -184.079817
24 -183.396461
25 -182.719322
26 -182.048341
27 -181.383456
28 -180.724611
29 -180.071747
30 -179.424805
31 -178.783729
32 -178.148462
33 -177.518949
34 -176.895134
35 -176.276962
36 -175.664378
37 -175.057330
38 -174.455763
39 -173.859626
40 -173.268865
41 -172.683430
42 -172.103268
43 -171.528330
44 -170.958566
45 -170.393925
46 -169.834358
47 -169.279818
48 -168.730255
49 -168.185622
50 -167.645871
51 -167.110957
52 -166.580833
53 -166.055452
54 -165.534770
55 -165.018741
56 -164.507322
57 -164.000467
58 -163.498134
59 -163.000279
60 -162.506860
61 -162.017834
62 -161.533159
63 -161.052793
64 -160.576697
65 -160.104829
66 -159.637148
67 -159.173615
68 -158.714191
69 -158.258836
70 -157.807511
71 -157.360179
72 -156.916801
73 -156.477340
74 -156.041758
75 -155.610019
76 -155.182087
77 -154.757924
78 -154.337496
79 -153.920767
80 -153.507702
81 -153.098266
82 -152.692425
83 -152.290145
84 -151.891392
85 -151.496133
86 -151.104335
87 -150.715965
88 -150.330990
89 -149.949379
90 -149.571100
91 -149.196121
92 -148.824412
93 -148.455941
94 -148.090678
95 -147.728593
96 -147.369656
97 -147.013836
98 -146.661106
99 -146.311436
100 -145.964796
101 -145.621159
102 -145.280497
103 -144.942780
104 -144.607983
105 -144.276077
106 -143.947035
107 -143.620831
108 -143.297437
109 -142.976828
110 -142.658977
111 -142.343859
112 -142.031448
113 -141.721719
114 -141.414646
115 -141.110206
116 -140.808372
117 -140.509122
118 -140.212430
119 -139.918273
120 -139.626628
121 -139.337470
122 -139.050777
123 -138.766526
124 -138.484694
125 -138.205259
126 -137.928198
127 -137.653490
128 -137.381111
129 -137.111042
130 -136.843259
131 -136.577743
132 -136.314472
133 -136.053425
134 -135.794582
135 -135.537922
136 -135.283426
137 -135.031072
138 -134.780841
139 -134.532714
140 -134.286672
141 -134.042694
142 -133.800762
143 -133.560857
144 -133.322961
145 -133.087054
146 -132.853118
147 -132.621136
148 -132.391090
149 -132.162961
150 -131.936731
151 -131.712385
152 -131.489903
153 -131.269269
154 -131.050467
155 -130.833479
156 -130.618288
157 -130.404879
158 -130.193234
159 -129.983338
160 -129.775175
161 -129.568729
162 -129.363984
163 -129.160924
164 -128.959535
165 -128.759801
166 -128.561707
167 -128.365237
168 -128.170378
169 -127.977114
170 -127.785431
171 -127.595315
172 -127.406751
173 -127.219726
174 -127.034224
175 -126.850233
176 -126.667739
177 -126.486728
178 -126.307187
179 -126.129102
180 -125.952460
181 -125.777248
182 -125.603454
183 -125.431063
184 -125.260065
185 -125.090446
186 -124.922193
187 -124.755295
188 -124.589739
189 -124.425513
190 -124.262605
191 -124.101003
192 -123.940696
193 -123.781671
194 -123.623918
195 -123.467425
196 -123.312180
197 -123.158173
198 -123.005392
199 -122.853826

